Upward Partitioned Book Embeddings

We analyze a directed variation of the book embedding problem when the page partition is prespecified and the nodes on the spine must be in topological order (upward book embedding). Given a directed acyclic graph and a partition of its edges into $k$ pages, can we linearly order the vertices such that the drawing is upward (a topological sort) and each page avoids crossings? We prove that the problem is NP-complete for $k\ge 3$, and for $k\ge 4$ even in the special case when each page is a matching. By contrast, the problem can be solved in linear time for $k=2$ pages when pages are restricted to matchings. The problem comes from Jack Edmonds (1997), motivated as a generalization of the map folding problem from computational origami.

==> UMPBE-4-order.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'UMPBE-4-order.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{292.17607633bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43634185)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{UMPBE-4-order.pdf}}%
    \put(0.06617755,0.34775218){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$l_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{UMPBE-4-order.pdf}}%
    \put(0.2304622,0.34775209){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{UMPBE-4-order.pdf}}%
    \put(0.33998519,0.34775218){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\omega_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{UMPBE-4-order.pdf}}%
    \put(0.94236182,0.34775218){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{UMPBE-4-order.pdf}}%
    \put(0.66855383,0.34775226){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{UMPBE-4-order.pdf}}%
    \put(0.55903068,0.34775226){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{UMPBE-4-order.pdf}}%
    \put(0.44950785,0.34775218){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{UMPBE-4-order.pdf}}%
    \put(0.0634398,0.10132538){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$l_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{UMPBE-4-order.pdf}}%
    \put(0.33998486,0.10132529){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{UMPBE-4-order.pdf}}%
    \put(0.23046187,0.10132538){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\omega_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{UMPBE-4-order.pdf}}%
    \put(0.94236182,0.10132546){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{UMPBE-4-order.pdf}}%
    \put(0.44950818,0.10132554){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{UMPBE-4-order.pdf}}%
    \put(0.55903134,0.10132554){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{UMPBE-4-order.pdf}}%
    \put(0.77807716,0.10132538){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{UMPBE-4-order.pdf}}%
  \end{picture}%
\endgroup%


==> embedding-tree.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'embedding-tree.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{286.1505944bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42873914)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{embedding-tree.pdf}}%
    \put(0.29111459,0.05443806){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{embedding-tree.pdf}}%
    \put(0.8502608,0.05443806){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$e$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{embedding-tree.pdf}}%
    \put(0.68251647,0.05443814){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{embedding-tree.pdf}}%
    \put(0.57068709,0.05443814){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{embedding-tree.pdf}}%
    \put(0.40294345,0.05443806){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{embedding-tree.pdf}}%
    \put(0.96488573,0.05443814){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{embedding-tree.pdf}}%
    \put(0.31122933,0.19142875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{embedding-tree.pdf}}%
    \put(0.43703668,0.25293498){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{embedding-tree.pdf}}%
    \put(0.5069301,0.1970203){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{embedding-tree.pdf}}%
    \put(0.59080201,0.1970203){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{embedding-tree.pdf}}%
    \put(0.60478083,0.29766667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$e$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{embedding-tree.pdf}}%
    \put(0.68865257,0.3088495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{embedding-tree.pdf}}%
  \end{picture}%
\endgroup%

